Cosmological Perturbation Theory as a Tool for Estimating Box-Scale Effects in N-body Simulations

In performing cosmological N-body simulations, it is widely appreciated that the growth of structure on the largest scales within a simulation box will be inhibited by the finite size of the simulation volume. Following ideas set forth in Seto (1999), this paper shows that standard (a.k.a. 1-loop) cosmological perturbation theory (SPT) can be used to predict, in an approximate way, the deleterious effect of the box scale on the power spectrum of density fluctuations in simulation volumes. Alternatively, this approach can be used to quickly estimate post facto the effect of the box scale on power spectrum results from existing simulations. In this way SPT can help determine whether larger box sizes or other more-sophisticated methods are needed to achieve a particular level of precision for a given application (e.g. simulations to measure the non-linear evolution of baryon acoustic oscillations). I focus on SPT in this note and show that its predictions differ only by about a factor of two or less from the measured suppression inferred from both powerlaw and $\Lambda$CDM $N$-body simulations. It should be possible to improve the accuracy of these predictions through using more-sophisticated perturbation theory models. An appendix compares power spectrum measurements from the powerlaw simulations at outputs where box-scale effects are minimal to perturbation theory models and previously-published fitting functions. These power spectrum measurements are included with this paper to aid efforts to develop new perturbation theory models.

==> Delta2NL_div_DeltaL_n1_5_firstoutput.txt <==
9.21047896e-02	9.90110637e-01	2.11265605e-02
1.10525748e-01	1.00691090e+00	2.09698368e-02
1.28946705e-01	1.01170427e+00	2.10940808e-02
1.47367663e-01	9.94606836e-01	1.58470780e-02
1.65788621e-01	1.01427910e+00	1.27273669e-02
1.84209579e-01	1.00662132e+00	1.38016954e-02
2.02630537e-01	1.02023572e+00	1.00418632e-02
2.21051495e-01	1.02893408e+00	1.28711342e-02
2.39472453e-01	1.02332315e+00	1.13417968e-02
2.57893411e-01	1.02972538e+00	1.25967518e-02
2.76314369e-01	1.02943086e+00	9.56830548e-03
2.94735327e-01	1.03653569e+00	9.17381204e-03
3.13156285e-01	1.04113231e+00	9.17977635e-03
3.31577243e-01	1.03981199e+00	7.85324334e-03
3.49998200e-01	1.04349637e+00	7.29789878e-03
3.68419158e-01	1.05461469e+00	5.78126683e-03
3.86840116e-01	1.05184627e+00	9.04188501e-03
4.05261074e-01	1.05679998e+00	7.01004140e-03
4.23682032e-01	1.06318203e+00	5.27817171e-03
4.42102990e-01	1.07052720e+00	5.66232001e-03
4.60523948e-01	1.07743322e+00	4.75371606e-03
4.78944906e-01	1.07826685e+00	6.93156651e-03
4.97365864e-01	1.08054934e+00	5.98432274e-03
5.15786822e-01	1.08617975e+00	5.71004751e-03
5.34207780e-01	1.09162130e+00	3.96215480e-03
5.52628738e-01	1.09708894e+00	5.24443335e-03
5.71049695e-01	1.09793451e+00	4.54353799e-03
5.89470653e-01	1.10428751e+00	3.68503792e-03
6.07891611e-01	1.10894172e+00	4.17135230e-03
6.26312569e-01	1.11331301e+00	4.47864535e-03
6.44733527e-01	1.12211691e+00	5.14804158e-03
6.63154485e-01	1.12374874e+00	4.49120216e-03
6.81575443e-01	1.13206980e+00	4.11156250e-03
6.99996401e-01	1.13833648e+00	3.97834952e-03
7.18417359e-01	1.14063041e+00	4.42306733e-03
7.36838317e-01	1.14588023e+00	3.83804598e-03
7.55259275e-01	1.15487548e+00	4.21916479e-03
7.73680233e-01	1.16072749e+00	4.39824414e-03
7.92101190e-01	1.16419629e+00	4.88559576e-03
8.10522148e-01	1.16873965e+00	4.65751918e-03
8.28943106e-01	1.17603756e+00	4.39180076e-03
8.47364064e-01	1.18296255e+00	3.44803329e-03
8.65785022e-01	1.18930523e+00	4.34404330e-03
8.84205980e-01	1.19595674e+00	5.51686469e-03
9.02626938e-01	1.20028922e+00	5.08915302e-03
9.21047896e-01	1.20250767e+00	3.97466612e-03
9.39468854e-01	1.20806035e+00	3.95899440e-03
9.57889812e-01	1.21499001e+00	3.76942236e-03
9.76310770e-01	1.22198129e+00	3.97887653e-03
9.94731728e-01	1.22705744e+00	3.99726464e-03
1.01315269e+00	1.23339961e+00	3.46232364e-03
1.03157364e+00	1.23983591e+00	2.69028987e-03
1.04999460e+00	1.24762366e+00	4.06575208e-03
1.06841556e+00	1.25306329e+00	3.76950252e-03
1.08683652e+00	1.25826369e+00	3.32329302e-03
1.10525748e+00	1.26528247e+00	4.04330745e-03
1.12367843e+00	1.27262374e+00	4.54383116e-03
1.14209939e+00	1.27714970e+00	3.56626881e-03
1.16052035e+00	1.28588338e+00	3.55418008e-03


==> Delta2NL_div_DeltaL_n1_5_secondoutput.txt <==
2.32089526e-01	1.01191372e+00	1.07280512e-02
2.78507432e-01	1.03312386e+00	1.06863794e-02
3.24925337e-01	1.03757443e+00	9.98426863e-03
3.71343242e-01	1.02945359e+00	9.57486559e-03
4.17761148e-01	1.06584247e+00	8.12424284e-03
4.64179053e-01	1.06466170e+00	7.73986892e-03
5.10596958e-01	1.08259222e+00	6.91182818e-03
5.57014863e-01	1.09769787e+00	7.20055059e-03
6.03432769e-01	1.11106439e+00	7.27990238e-03
6.49850674e-01	1.11900585e+00	8.94742034e-03
6.96268579e-01	1.12572156e+00	5.34225523e-03
7.42686485e-01	1.14989102e+00	6.25798933e-03
7.89104390e-01	1.16021809e+00	6.29064686e-03
8.35522295e-01	1.17645504e+00	5.71967446e-03
8.81940200e-01	1.19549071e+00	6.02342142e-03
9.28358106e-01	1.21447888e+00	4.16013154e-03
9.74776011e-01	1.23090018e+00	6.47726206e-03
1.02119392e+00	1.24557878e+00	6.95487748e-03
1.06761182e+00	1.26757013e+00	5.50121904e-03
1.11402973e+00	1.28189321e+00	5.77736575e-03
1.16044763e+00	1.30852942e+00	5.32923307e-03
1.20686554e+00	1.32262853e+00	6.24728740e-03
1.25328344e+00	1.34000391e+00	5.51120816e-03
1.29970135e+00	1.35271676e+00	6.50196953e-03
1.34611925e+00	1.37342441e+00	5.66651632e-03
1.39253716e+00	1.39238696e+00	5.15702300e-03
1.43895506e+00	1.40887155e+00	6.56542559e-03
1.48537297e+00	1.43120160e+00	5.53283274e-03
1.53179087e+00	1.45191794e+00	5.37742326e-03
1.57820878e+00	1.47166525e+00	5.71842381e-03
1.62462668e+00	1.48574009e+00	5.30424887e-03
1.67104459e+00	1.50267333e+00	4.99172557e-03
1.71746250e+00	1.52173295e+00	6.22987106e-03
1.76388040e+00	1.54551945e+00	6.31975065e-03
1.81029831e+00	1.56411022e+00	5.15120300e-03
1.85671621e+00	1.58229520e+00	5.63758401e-03
1.90313412e+00	1.59941295e+00	5.47996398e-03
1.94955202e+00	1.61885473e+00	5.45157673e-03
1.99596993e+00	1.63956585e+00	6.36701407e-03
2.04238783e+00	1.65914898e+00	5.18531089e-03
2.08880574e+00	1.67912075e+00	6.17974337e-03
2.13522364e+00	1.70199132e+00	6.35515619e-03
2.18164155e+00	1.71493483e+00	5.20022446e-03
2.22805945e+00	1.74007904e+00	5.42472032e-03
2.27447736e+00	1.75934052e+00	5.84383015e-03
2.32089526e+00	1.77372761e+00	5.84333757e-03
2.36731317e+00	1.79590464e+00	5.98105543e-03
2.41373107e+00	1.81289471e+00	5.56329630e-03
2.46014898e+00	1.83522200e+00	6.42339750e-03
2.50656689e+00	1.84943443e+00	5.57700039e-03
2.55298479e+00	1.86612120e+00	5.30466568e-03
2.59940270e+00	1.88590043e+00	5.44438262e-03
2.64582060e+00	1.90354677e+00	5.57162301e-03
2.69223851e+00	1.92504411e+00	5.98389888e-03
2.73865641e+00	1.94763978e+00	6.69879999e-03
2.78507432e+00	1.96179554e+00	6.08371211e-03
2.83149222e+00	1.98337256e+00	6.53196049e-03
2.87791013e+00	1.99931928e+00	5.89605197e-03
2.92432803e+00	2.01518192e+00	5.69045657e-03


==> Delta2NL_div_DeltaL_n1_5_thirdoutput.txt <==
3.98514280e-01	1.04094485e+00	1.27676789e-02
4.78217136e-01	1.07486928e+00	1.12305148e-02
5.57919991e-01	1.08400302e+00	1.09818022e-02
6.37622847e-01	1.08940105e+00	1.20257639e-02
7.17325703e-01	1.13836706e+00	1.20464761e-02
7.97028559e-01	1.15790964e+00	1.20328801e-02
8.76731415e-01	1.18531072e+00	1.20883198e-02
9.56434271e-01	1.21566862e+00	1.12890561e-02
1.03613713e+00	1.25276514e+00	1.08206738e-02
1.11583998e+00	1.26389330e+00	1.35800909e-02
1.19554284e+00	1.28908953e+00	1.11504392e-02
1.27524569e+00	1.32918087e+00	1.22508174e-02
1.35494855e+00	1.35172350e+00	1.22195568e-02
1.43465141e+00	1.38168317e+00	1.09178306e-02
1.51435426e+00	1.41493412e+00	1.32067639e-02
1.59405712e+00	1.45270905e+00	1.15499161e-02
1.67375997e+00	1.49345618e+00	1.30708195e-02
1.75346283e+00	1.52505017e+00	1.38938956e-02
1.83316569e+00	1.55389607e+00	1.42462241e-02
1.91286854e+00	1.59082763e+00	1.41976367e-02
1.99257140e+00	1.63061122e+00	1.40596447e-02
2.07227425e+00	1.66641286e+00	1.51371037e-02
2.15197711e+00	1.69976523e+00	1.49735452e-02
2.23167997e+00	1.73281360e+00	1.70889826e-02
2.31138282e+00	1.76200084e+00	1.72914191e-02
2.39108568e+00	1.79860995e+00	1.68564699e-02
2.47078853e+00	1.82970430e+00	1.73083869e-02
2.55049139e+00	1.86013927e+00	1.53858150e-02
2.63019425e+00	1.89722631e+00	1.63678520e-02
2.70989710e+00	1.93840025e+00	1.69807823e-02
2.78959996e+00	1.96788098e+00	1.70936129e-02
2.86930281e+00	1.99326919e+00	1.73565161e-02
2.94900567e+00	2.02431899e+00	1.85564568e-02
3.02870853e+00	2.05362379e+00	1.80435248e-02
3.10841138e+00	2.08215099e+00	1.81565597e-02
3.18811424e+00	2.11238305e+00	1.80419096e-02
3.26781709e+00	2.14172298e+00	1.70466172e-02
3.34751995e+00	2.17088227e+00	1.73005700e-02
3.42722280e+00	2.19634464e+00	1.80909558e-02
3.50692566e+00	2.21233154e+00	1.78020336e-02
3.58662852e+00	2.24569554e+00	1.75495662e-02
3.66633137e+00	2.28028919e+00	1.65937550e-02
3.74603423e+00	2.29715446e+00	1.73386458e-02
3.82573708e+00	2.32210475e+00	1.69897373e-02
3.90543994e+00	2.35396601e+00	1.69164971e-02
3.98514280e+00	2.37447882e+00	1.72899661e-02
4.06484565e+00	2.40063922e+00	1.66141619e-02
4.14454851e+00	2.41950374e+00	1.65542327e-02
4.22425136e+00	2.44074183e+00	1.60596277e-02
4.30395422e+00	2.46694732e+00	1.65238301e-02
4.38365708e+00	2.48332711e+00	1.57262745e-02
4.46335993e+00	2.49652400e+00	1.57569863e-02
4.54306279e+00	2.51730046e+00	1.56647051e-02
4.62276564e+00	2.53991282e+00	1.54178734e-02
4.70246850e+00	2.55609075e+00	1.52654178e-02
4.78217136e+00	2.57743135e+00	1.49667289e-02
4.86187421e+00	2.59454848e+00	1.58241912e-02
4.94157707e+00	2.61615148e+00	1.56443892e-02
5.02127992e+00	2.62611739e+00	1.54631579e-02


==> Delta2NL_div_DeltaL_n2_firstoutput.txt <==
1.25355104e-02	9.91443417e-01	1.93756987e-02
1.50426125e-02	1.01385580e+00	2.08909148e-02
1.75497146e-02	1.01575132e+00	2.00108214e-02
2.00568167e-02	1.00315275e+00	1.47658994e-02
2.25639188e-02	1.02919312e+00	1.12530430e-02
2.50710208e-02	1.02127533e+00	1.21905077e-02
2.75781229e-02	1.03372620e+00	9.73771177e-03
3.00852250e-02	1.04230891e+00	1.23651990e-02
3.25923271e-02	1.03518744e+00	1.07733563e-02
3.50994292e-02	1.04405142e+00	1.12030888e-02
3.76065312e-02	1.03929473e+00	9.98866356e-03
4.01136333e-02	1.04709673e+00	8.88559376e-03
4.26207354e-02	1.04675483e+00	9.10874588e-03
4.51278375e-02	1.04636118e+00	7.26610695e-03
4.76349396e-02	1.05242598e+00	6.45945948e-03
5.01420417e-02	1.05933534e+00	7.00154978e-03
5.26491438e-02	1.05902556e+00	7.77064108e-03
5.51562458e-02	1.05910218e+00	5.54407202e-03
5.76633479e-02	1.06418313e+00	4.22640416e-03
6.01704500e-02	1.07294371e+00	5.11141197e-03
6.26775521e-02	1.07589456e+00	3.94704948e-03
6.51846542e-02	1.07595741e+00	6.50851031e-03
6.76917562e-02	1.07669946e+00	5.60746814e-03
7.01988583e-02	1.08047550e+00	4.95276840e-03
7.27059604e-02	1.08361783e+00	4.63722492e-03
7.52130625e-02	1.08633530e+00	4.55202025e-03
7.77201646e-02	1.08640800e+00	4.11966918e-03
8.02272667e-02	1.09019679e+00	3.88994677e-03
8.27343688e-02	1.09303293e+00	3.70938438e-03
8.52414708e-02	1.09528763e+00	3.78932606e-03
8.77485729e-02	1.09978727e+00	4.52541364e-03
9.02556750e-02	1.10051431e+00	4.00881525e-03
9.27627771e-02	1.10324051e+00	3.85037542e-03
9.52698792e-02	1.10744907e+00	3.18383591e-03
9.77769813e-02	1.10877069e+00	3.08137428e-03
1.00284083e-01	1.10950624e+00	2.70497179e-03
1.02791185e-01	1.11327043e+00	3.93436169e-03
1.05298288e-01	1.11785101e+00	3.15259683e-03
1.07805390e-01	1.11866135e+00	3.37963573e-03
1.10312492e-01	1.12150527e+00	3.26717940e-03
1.12819594e-01	1.12129355e+00	3.50884966e-03
1.15326696e-01	1.12496291e+00	3.35388538e-03
1.17833798e-01	1.12780910e+00	3.25979186e-03
1.20340900e-01	1.13140706e+00	3.59876718e-03
1.22848002e-01	1.13296116e+00	3.37671450e-03
1.25355104e-01	1.13204062e+00	2.92411750e-03
1.27862206e-01	1.13470176e+00	2.76864778e-03
1.30369308e-01	1.13762303e+00	2.69132924e-03
1.32876410e-01	1.14016192e+00	3.14585491e-03
1.35383512e-01	1.14307642e+00	3.56015628e-03
1.37890615e-01	1.14275783e+00	2.01113468e-03
1.40397717e-01	1.14548522e+00	2.16739867e-03
1.42904819e-01	1.14966471e+00	2.28319446e-03
1.45411921e-01	1.14927421e+00	2.42843143e-03
1.47919023e-01	1.14989036e+00	2.53569608e-03
1.50426125e-01	1.15292124e+00	3.02982233e-03
1.52933227e-01	1.15420346e+00	2.91756656e-03
1.55440329e-01	1.15702012e+00	1.48226415e-03
1.57947431e-01	1.16017136e+00	2.52808425e-03


==> Delta2NL_div_DeltaL_n2_secondoutput.txt <==
5.04166667e-02	1.03815277e+00	2.21451783e-02
6.05000000e-02	1.06898077e+00	2.26495783e-02
7.05833333e-02	1.07115275e+00	2.05480424e-02
8.06666667e-02	1.07165676e+00	1.94537615e-02
9.07500000e-02	1.11207582e+00	1.66281450e-02
1.00833333e-01	1.11340888e+00	1.36593950e-02
1.10916667e-01	1.13358735e+00	1.24350417e-02
1.21000000e-01	1.15327911e+00	1.51871972e-02
1.31083333e-01	1.16271420e+00	1.49484099e-02
1.41166667e-01	1.17732126e+00	1.64572073e-02
1.51250000e-01	1.18485169e+00	1.16670747e-02
1.61333333e-01	1.20829809e+00	1.25383519e-02
1.71416667e-01	1.21549758e+00	1.23915881e-02
1.81500000e-01	1.23106443e+00	1.33488637e-02
1.91583333e-01	1.24765737e+00	1.34769454e-02
2.01666667e-01	1.26324092e+00	9.12152384e-03
2.11750000e-01	1.28418405e+00	1.32937169e-02
2.21833333e-01	1.29270139e+00	1.35041867e-02
2.31916667e-01	1.31081573e+00	9.91959515e-03
2.42000000e-01	1.32708359e+00	1.00361698e-02
2.52083333e-01	1.34894756e+00	8.94489136e-03
2.62166667e-01	1.36014208e+00	1.17899708e-02
2.72250000e-01	1.37321013e+00	1.14611940e-02
2.82333333e-01	1.38577729e+00	1.09880960e-02
2.92416667e-01	1.40433391e+00	8.97715662e-03
3.02500000e-01	1.41560908e+00	1.01321133e-02
3.12583333e-01	1.43527957e+00	1.17019235e-02
3.22666667e-01	1.45013686e+00	1.08837093e-02
3.32750000e-01	1.46182134e+00	1.02093495e-02
3.42833333e-01	1.47625967e+00	1.08197560e-02
3.52916667e-01	1.49702229e+00	1.04056696e-02
3.63000000e-01	1.51131643e+00	9.64664365e-03
3.73083333e-01	1.52803187e+00	1.11762957e-02
3.83166667e-01	1.54870688e+00	1.00812565e-02
3.93250000e-01	1.55995641e+00	9.55924901e-03
4.03333333e-01	1.57618314e+00	1.09964842e-02
4.13416667e-01	1.59067221e+00	1.02571336e-02
4.23500000e-01	1.60834649e+00	1.19239954e-02
4.33583333e-01	1.62309336e+00	1.25240477e-02
4.43666667e-01	1.64315790e+00	1.23528583e-02
4.53750000e-01	1.65813460e+00	1.21728211e-02
4.63833333e-01	1.67814314e+00	1.16523430e-02
4.73916667e-01	1.69290599e+00	1.17371572e-02
4.84000000e-01	1.71226489e+00	1.17829635e-02
4.94083333e-01	1.73068297e+00	1.40829552e-02
5.04166667e-01	1.74448386e+00	1.37674702e-02
5.14250000e-01	1.75739819e+00	1.30133105e-02
5.24333333e-01	1.77500738e+00	1.40137216e-02
5.34416667e-01	1.79583343e+00	1.34903455e-02
5.44500000e-01	1.80983523e+00	1.19273182e-02
5.54583333e-01	1.82367569e+00	1.23626725e-02
5.64666667e-01	1.84153203e+00	1.35810060e-02
5.74750000e-01	1.85663947e+00	1.21601716e-02
5.84833333e-01	1.87530141e+00	1.35278732e-02
5.94916667e-01	1.89537210e+00	1.40756315e-02
6.05000000e-01	1.91214535e+00	1.24857654e-02
6.15083333e-01	1.93168790e+00	1.33471951e-02
6.25166667e-01	1.94430753e+00	1.29849881e-02
6.35250000e-01	1.96067937e+00	1.22064583e-02


==> Delta2NL_div_DeltaL_n2_thirdoutput.txt <==
1.12579753e-01	1.10477173e+00	2.66098306e-02
1.35095703e-01	1.15406304e+00	2.54347599e-02
1.57611654e-01	1.16301868e+00	2.40829841e-02
1.80127604e-01	1.18339316e+00	2.77260227e-02
2.02643555e-01	1.24699719e+00	2.84288549e-02
2.25159505e-01	1.27036074e+00	2.45472608e-02
2.47675456e-01	1.30628862e+00	2.34300383e-02
2.70191406e-01	1.34121800e+00	2.33710650e-02
2.92707357e-01	1.38223125e+00	2.42995761e-02
3.15223307e-01	1.40554152e+00	2.60967838e-02
3.37739258e-01	1.43416433e+00	2.17477507e-02
3.60255208e-01	1.48162721e+00	2.33253496e-02
3.82771159e-01	1.50720035e+00	2.50232167e-02
4.05287109e-01	1.54013812e+00	2.39880674e-02
4.27803060e-01	1.58464306e+00	2.78969417e-02
4.50319010e-01	1.62483081e+00	2.30608932e-02
4.72834961e-01	1.66806476e+00	2.54304879e-02
4.95350911e-01	1.69934246e+00	3.13759093e-02
5.17866862e-01	1.74319143e+00	2.98859499e-02
5.40382812e-01	1.78044595e+00	2.77040260e-02
5.62898763e-01	1.82948229e+00	2.84062084e-02
5.85414714e-01	1.86865534e+00	3.21079150e-02
6.07930664e-01	1.91150486e+00	2.83868428e-02
6.30446615e-01	1.94717859e+00	3.37325020e-02
6.52962565e-01	1.98761880e+00	3.37086623e-02
6.75478516e-01	2.02727964e+00	3.56037010e-02
6.97994466e-01	2.06388459e+00	3.68303428e-02
7.20510417e-01	2.10807510e+00	3.27710189e-02
7.43026367e-01	2.15239731e+00	3.53374633e-02
7.65542318e-01	2.20300651e+00	3.68250921e-02
7.88058268e-01	2.24653959e+00	3.94944949e-02
8.10574219e-01	2.28293942e+00	3.81775932e-02
8.33090169e-01	2.31863099e+00	3.59228501e-02
8.55606120e-01	2.36562296e+00	4.00716099e-02
8.78122070e-01	2.41605693e+00	4.14787139e-02
9.00638021e-01	2.45641084e+00	4.00541826e-02
9.23153971e-01	2.49828958e+00	3.94735250e-02
9.45669922e-01	2.53857401e+00	4.14439558e-02
9.68185872e-01	2.58260473e+00	4.49457883e-02
9.90701823e-01	2.63256442e+00	4.62613302e-02
1.01321777e+00	2.68084661e+00	4.56500608e-02
1.03573372e+00	2.72450685e+00	4.53683902e-02
1.05824967e+00	2.76228948e+00	4.37304170e-02
1.08076562e+00	2.81299164e+00	4.82194649e-02
1.10328158e+00	2.85548771e+00	5.06515148e-02
1.12579753e+00	2.90510593e+00	4.91094599e-02
1.14831348e+00	2.94094569e+00	4.82458742e-02
1.17082943e+00	2.98822565e+00	4.76070706e-02
1.19334538e+00	3.03800783e+00	4.93592097e-02
1.21586133e+00	3.08782578e+00	5.04989063e-02
1.23837728e+00	3.12586038e+00	5.09075550e-02
1.26089323e+00	3.16357136e+00	5.07876715e-02
1.28340918e+00	3.21308116e+00	5.14532426e-02
1.30592513e+00	3.25885220e+00	5.26978572e-02
1.32844108e+00	3.30950314e+00	5.24902539e-02
1.35095703e+00	3.35865529e+00	5.50504173e-02
1.37347298e+00	3.39931329e+00	5.32596805e-02
1.39598893e+00	3.44907608e+00	5.51043729e-02
1.41850488e+00	3.48929301e+00	5.75504787e-02

